A negligible contribution of two luminous $z$ ~ 7.5 galaxies to the ionizing photon budget of reionization

We present indirect constraints on the absolute escape fraction of ionizing photons ($f_{\rm esc}^{\rm LyC}$) of the system GN 42912 which comprises two luminous galaxies ($M_{\rm UV}$ magnitudes of -20.89 and -20.37) at $z\sim7.5$, GN 42912-NE and GN 42912-SW, to determine their contribution to the ionizing photon budget of the Epoch of Reionization (EoR). The high-resolution James Webb Space Telescope NIRSpec and NIRCam observations reveal the two galaxies are separated by only ~0.1$"$ (0.5 kpc) on the sky and have a 358 km s$^{-1}$ velocity separation. GN 42912-NE and GN 42912-SW are relatively massive for this redshift (log($M_\ast/M_\odot$) $\sim$ 8.4 and 8.9, respectively), with gas-phase metallicities of 18 per cent and 23 per cent solar, O$_{32}$ ratios of 5.3 and $>5.8$, and $\beta$ slopes of $-1.92$ and $-1.51$, respectively. We use the Mg II$\lambda\lambda$2796,2803 doublet to constrain $f_{\rm esc}^{\rm LyC}$. Mg II has an ionization potential close to that of neutral hydrogen and, in the optically thin regime, can be used as an indirect tracer of the LyC leakage. We establish realistic conservative upper limits on $f_{\rm esc}^{\rm LyC}$ of 8.5 per cent for GN 42912-NE and 14 per cent for GN 42912-SW. These estimates align with $f_{\rm esc}^{\rm LyC}$ trends observed with $\beta$, O$_{32}$, and the H$\beta$ equivalent width at $z<4$. The small inferred ionized region sizes ($<0.3$ pMpc) around both galaxies indicate they have not ionized a significant fraction of the surrounding neutral gas. While these $z>7$ $f_{\rm esc}^{\rm LyC}$ constraints do not decisively determine a specific reionization model, they support a minor contribution from these two relatively luminous galaxies to the EoR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
